Near-optimal Anomaly Detection in Graphs using Lovasz Extended Scan Statistic

The detection of anomalous activity in graphs is a statistical problem that arises in many applications, such as network surveillance, disease outbreak detection, and activity monitoring in social networks. Beyond its wide applicability, graph structured anomaly detection serves as a case study in the difficulty of balancing computational complexity with statistical power. In this work, we develop from first principles the generalized likelihood ratio test for determining if there is a well connected region of activation over the vertices in the graph in Gaussian noise. Because this test is computationally infeasible, we provide a relaxation, called the Lovasz extended scan statistic (LESS) that uses submodularity to approximate the intractable generalized likelihood ratio. We demonstrate a connection between LESS and maximum a-posteriori inference in Markov random fields, which provides us with a poly-time algorithm for LESS. Using electrical network theory, we are able to control type 1 error for LESS and prove conditions under which LESS is risk consistent. Finally, we consider specific graph models, the torus, k-nearest neighbor graphs, and epsilon-random graphs. We show that on these graphs our results provide near-optimal performance by matching our results to known lower bounds.

==> rebuttal.txt <==
First and foremost, we thank the reviewers for their careful analysis of our paper.
The points of confusion from Reviewer 1 will be addressed in the camera ready version, specifically we will make it clear that the examples presented are only for the purpose of motivating the work.
Regarding their comment about 0/1 law, it is indeed true that there is a regime in which the risk converges to something not 0 or 1, but in this work we consider this case to also be indistinguishable.
Reviewer 1 is indeed correct that there may be a different SNR regimes for detection and localization of the cluster, C, we are not trying to make any statements about localization in this paper.
We will elaborate on the complexity of the LESS, which is well known because it can be solved with max-flow algorithms.

Reviewer 2 mentioned the reduced performance of the LESS on the epsilon-random graph.  
The SNR in this example is smaller than that of the other graphs (3 as opposed to 4), so really the question is why does the wavelet estimator work as well as the LESS in this case.
We don't have an answer to this at the moment, but are exploring why this might be the case.


